A Lagrangian relaxation towards equilibrium wall model for large eddy simulation

A large eddy simulation wall model is developed based on a formal interpretation of quasi-equilibrium that governs the momentum balance integrated in the wall-normal direction. The model substitutes the law-of-the-wall velocity profile for a smooth surface into the wall-normal integrated momentum balance, leading to a Lagrangian relaxation towards equilibrium (LaRTE) transport equation for the friction velocity vector $\mathbf{u}_\tau(x,z,t)$. This partial differential equation includes a relaxation timescale governing the rate at which the wall stress can respond to imposed fluctuations due to the inertia of the fluid layer from the wall to the wall-model height. A-priori tests based on channel flow direct numerical simulation (DNS) data show that the identified relaxation timescale ensures self-consistency with assumed quasi-equilibrium conditions. The new approach enables us to formally distinguish quasi-equilibrium from additional, non-equilibrium contributions to the wall stress. A particular model for non-equilibrium contributions is derived, motivated by laminar Stokes layer dynamics in the viscous sublayer when applying fast varying pressure gradients. The new wall modeling approach is first tested in standard equilibrium channel flow in order to document various properties of the approach. The model is then applied in LES of channel flow with a suddenly applied spanwise pressure gradient (SSPG). The resulting mean wall stress evolution is compared to DNS with good agreement. At the onset of the SSPG, the laminar Stokes layer develops rapidly while the LaRTE portion of the stress has a delayed response due to its inherent relaxation dynamics. Results also highlight open challenges such as modeling the response of near-wall turbulence occurring above the viscous sublayer and at timescales faster than quasi-equilibrium conditions.

==> soe.dat <==
   1.3898757483451424e-01   7.5282266941433940e-01
   1.2060529793429185e-01   5.6673908971466702e-01
   1.0555353081992419e-01   4.2637779056655817e-01
   1.0260701642375072e-01   3.1612785829153345e-01
   1.1978321072028018e-01   2.1598964664056086e-01
   1.4109533658267584e-01   1.2172750553149388e-01
   1.5672901568060668e-01   4.6830157099149762e-02
   1.6481868095304203e-01   5.3781334349654710e-03
   1.6018785097424312e-01   1.0000000000000000e+00
   1.8462190588734567e-01   1.3283340635894432e+00
   2.1278297902227652e-01   1.7644713844920430e+00
   2.4523956647496567e-01   2.3438074442496064e+00
   2.8264687918732784e-01   3.1133592666912668e+00
   3.2576006988860445e-01   4.1355811661378592e+00
   3.7544947759177760e-01   5.4934333357198710e+00
   4.3271819739031103e-01   7.2971146258944870e+00
   4.9872233024201951e-01   9.6930059234923824e+00
   5.7479432152857068e-01   1.2875549946749178e+01
   6.6246985953317794e-01   1.7103031581714173e+01
   7.6351887684418329e-01   2.2718539440636977e+01
   8.7998128051923397e-01   3.0177809813998348e+01
   1.0142081323056815e+00   4.0086212740457803e+01
   1.1689091102347560e+00   5.3247881863443240e+01
   1.3472072097110654e+00   7.0730975293198128e+01
   1.5527017883648535e+00   9.3954363832858405e+01
   1.7895412273724953e+00   1.2480278190206187e+02
   2.0625066760812811e+00   1.6577978643123276e+02
   2.3771085705165462e+00   2.2021093737118954e+02
   2.7396978742194036e+00   2.9251368928511243e+02
   3.1575942870675360e+00   3.8855589754363325e+02
   3.6392340102692207e+00   5.1613203431577790e+02
   4.1943400505072308e+00   6.8559576249136285e+02
   4.8341185012138190e+00   9.1070020516985505e+02
   5.5714847633662217e+00   1.2097141042450137e+03
   6.4213242725902608e+00   1.6069044518732414e+03
   7.4007929959489198e+00   2.1345059203567503e+03
   8.5296637646353481e+00   2.8353369229432074e+03
   9.8307254340931181e+00   3.7662746164983369e+03
   1.1330242929529694e+01   5.0028708659270051e+03
   1.3058487463901008e+01   6.6454837869500625e+03
   1.5050347632037740e+01   8.8274224832371328e+03
   1.7346033717255416e+01   1.1725765978179188e+04
   1.9991889428498453e+01   1.5575734370493623e+04
   2.3041327454801390e+01   2.0689778529747542e+04
   2.6555907723388167e+01   2.7482937589185152e+04
   3.0606580128531345e+01   3.6506522167217408e+04
   3.5275116818514498e+01   4.8492856937897959e+04
   4.0655762954707924e+01   6.4414713711379489e+04

